DiffuserCam: Lensless Single-exposure 3D Imaging

We demonstrate a compact and easy-to-build computational camera for single-shot 3D imaging. Our lensless system consists solely of a diffuser placed in front of a standard image sensor. Every point within the volumetric field-of-view projects a unique pseudorandom pattern of caustics on the sensor. By using a physical approximation and simple calibration scheme, we solve the large-scale inverse problem in a computationally efficient way. The caustic patterns enable compressed sensing, which exploits sparsity in the sample to solve for more 3D voxels than pixels on the 2D sensor. Our 3D voxel grid is chosen to match the experimentally measured two-point optical resolution across the field-of-view, resulting in 100 million voxels being reconstructed from a single 1.3 megapixel image. However, the effective resolution varies significantly with scene content. Because this effect is common to a wide range of computational cameras, we provide new theory for analyzing resolution in such systems.

==> readme.txt <==
Release notes -- March 21, 2007 (MSD)

The osameet2 package provides tools for preparing a LaTeX manuscript for submission to an OSA conference or meeting.
The package contains the following:

1. osameet2.sty: LaTeX style file, replaces osameet.sty
2. osameetings.tex: template and style guide
3. osameetings.pdf: compiled template and style guide
4. osajnl.bst: BibTeX style file suitable for OSA journal, meeting, and conference submissions
5. sample EPS and PDF figure files
6. required package files geometry and cite (included for reference; users should obtain latest versions from CTAN or a recent TeX build)

Comments and questions should be directed to the OSA Technical Papers Department (tel: +1 202.416.6191,  e-mail: cstech@osa.org).
